SPCNet: Stepwise Point Cloud Completion Network

How will you repair a physical object with large missings? You may first recover its global yet coarse shape and stepwise increase its local details. We are motivated to imitate the above physical repair procedure to address the point cloud completion task. We propose a novel stepwise point cloud completion network (SPCNet) for various 3D models with large missings. SPCNet has a hierarchical bottom-to-up network architecture. It fulfills shape completion in an iterative manner, which 1) first infers the global feature of the coarse result; 2) then infers the local feature with the aid of global feature; and 3) finally infers the detailed result with the help of local feature and coarse result. Beyond the wisdom of simulating the physical repair, we newly design a cycle loss %based training strategy to enhance the generalization and robustness of SPCNet. Extensive experiments clearly show the superiority of our SPCNet over the state-of-the-art methods on 3D point clouds with large missings.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org



==> supplementary-material.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.03, Dec 14, 2018


\title[Supplementary Material: SPCNet: Stepwise Point Cloud Completion Network Supplementary Material]%
      {SPCNet: Stepwise Point Cloud Completion Network}
      
\author[Fei Hu et al.]
{\parbox{\textwidth}{\centering 
        Fei Hu$^{1,2}$\orcid{0000-0002-5468-3383}, 
        Honghua Chen$^{1}$,
        %\orcid{0000-0001-7473-1146} 
        Xuequan Lu$^{3}$,
        %\orcid{0000-0003-0959-408X} 
        Zhe Zhu$^{1,2}$,
        %\orcid{0000-0001-5314-9392} 
        Jun Wang$^{1}$,
        %\orcid{0000-0001-9223-2615} 
        Weiming Wang$^{4}$,
        %\orcid{0000-0002-9068-0227},
        Fu Lee Wang$^{4\dag}$,
        Mingqiang Wei$^{1,2}$\thanks{Co-corresponding authors: F. L. Wang and M. Wei.}
        %\orcid{0000-0003-0429-490X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$School of Computer Science and Technology, Nanjing University of Aeronautics and Astronautics, Nanjing, China\\
         $^2$Shenzhen Research Institute, Nanjing University of Aeronautics and Astronautics, Shenzhen, China\\
         $^3$School of Information Technology, Deakin University, Geelong, Australia\\
         $^4$School of Science and Technology, Hong Kong Metropolitan University, Hong Kong, China
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}
% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.

% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
% \teaser{
%  \includegraphics[width=\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
%}

\maketitle
%-------------------------------------------------------------------------
In this supplementary material, we will give some detailed information about our network.


\section{The Value of Training Parameter}
We will give the value of parameter in this section, including ${\alpha _1}$, ${\alpha _2}$, ${\alpha _3}$, ${\alpha _4}$, ${\beta_1}$ and ${\beta_2}$. We assume Epoch to represent the training epoch number. So the value of ${\alpha}$ and ${\beta}$ can be denoted as:
\\
$(\alpha_1,\alpha_2,\alpha_3,\alpha_4) =\begin{cases}
 & (0.55,0.25,0.15,0.05)\text \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ Epoch < 5 \\ 
 & (0.5,0.2,0.2,0.1)\text \ \ \ \ \ \ \ \ \ \ 5\leq Epoch<10 \\ 
 & (0.3,0.3,0.3,0.1)\text \ \ 10\leq Epoch<15 \\ 
 & (0.25,0.25,0.34,0.16)\text \ \ \ \ \ \ \ \ 15\leq Epoch<30 \\ 
 & (0.25,0.25,0.25,0.25)\text \ \ \ \ \ \ \ \ 30\leq Epoch<50 \\ 
 & (0.1,0.2,0.3,0.4)\text \ \ \ \ \ \ \ \ 50\leq Epoch<80 \\ 
 & (0.05,0.15,0.2,0.6)\text \ \ \ \ 80\leq Epoch 
\end{cases}$
\\
$(\beta1,\beta2) =\begin{cases}
 & (0.95,0.05)\text \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ Epoch < 5 \\ 
 & (0.9,0.1)\text \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ 5\leq Epoch<10 \\ 
 & (0.8,0.2)\text \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ 10\leq Epoch<15 \\ 
 & (0.7,0.3)\text \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ 15\leq Epoch<30 \\ 
 & (0.6,0.4)\text \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ 30\leq Epoch<50 \\ 
 & (0.55,0.45)\text \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ 50\leq Epoch<80 \\ 
 & (0.5,0.5)\text \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ \ 80\leq Epoch 
\end{cases}$
      
      

\section{The detailed network in each iteration}
Fig. \ref{net} shows the whole SPCNet structure.\\
Fig. \ref{scm0} shows the first SCM.\\
Fig. \ref{scm1} shows the second SCM.\\
Fig. \ref{scm} shows the third SCM.\\
Fig. \ref{vmlp0} shows the VMLP in first SCM.\\
Fig. \ref{vmlp1} shows the VMLP in second SCM.\\
Fig. \ref{vmlp} shows the VMLP in third SCM.\\
Fig. \ref{adaptconv0} shows the ACM in first SCM.\\
Fig. \ref{adaptconv1} shows the ACM in second SCM.\\
Fig. \ref{adaptconv} shows the ACM in third SCM.\\

\section{The detailed network of PointNet-MLP and One Sub-Net}
PointNet-MLP and One Sub-Net are from ablation experiment "Effect of VMLP". In here, we will show the detailed information of them.
Fig.\ref{pointnet} shows the detailed network of PointNet-MLP.\\
Fig.\ref{onesub} shows the detailed network of One Sub-Net.\\

\begin{figure}[!ht]
\centering
\includegraphics[width=1\columnwidth]{LaTeX/net.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Pipeline of our Stepwise Point Cloud Completion Network (SPCNet).
}
\label{net}
\end{figure}

\begin{figure}[!ht]
\centering
\includegraphics[width=0.8\columnwidth]{LaTeX/scm0.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Network of our first SCM.}
\label{scm0}
\end{figure}
\begin{figure}[!ht]
\centering
\includegraphics[width=0.8\columnwidth]{LaTeX/scm1.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Network of our second SCM.}
\label{scm1}
\end{figure}
\begin{figure}[!ht]
\centering
\includegraphics[width=0.8\columnwidth]{LaTeX/scm.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Network of our third SCM.}
\label{scm}
\end{figure}

\begin{figure}[!ht]
\centering
\includegraphics[width=1\columnwidth]{LaTeX/vmlp0.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Network of our first VMLP (a variant of MLP).
}
\label{vmlp0}
\end{figure}
\begin{figure}[!ht]
\centering
\includegraphics[width=1\columnwidth]{LaTeX/vmlp1.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Network of our second VMLP (a variant of MLP). 
}
\label{vmlp1}
\end{figure}
\begin{figure}[!ht]
\centering
\includegraphics[width=1\columnwidth]{LaTeX/vmlp.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Network of our third VMLP (a variant of MLP). 
}
\label{vmlp}
\end{figure}

\begin{figure}[!ht]
\centering
\includegraphics[width=1\columnwidth]{LaTeX/pointnet.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Network of PointNet-MLP. 
}
\label{pointnet}
\end{figure}

\begin{figure}[!ht]
\centering
\includegraphics[width=1\columnwidth]{LaTeX/onesub.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Network of One Sub-Net. 
}
\label{onesub}
\end{figure}

\begin{figure*}[t]
\centering
\includegraphics[width=1\textwidth]{LaTeX/adaptconv0.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Network of our first ACM (Adaptive Convolution Module). 
}
\label{adaptconv0}
\end{figure*}
\begin{figure*}[t]
\centering
\includegraphics[width=1\textwidth]{LaTeX/adaptconv1.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Network of our second ACM (Adaptive Convolution Module). 
}
\label{adaptconv1}
\end{figure*}
\begin{figure*}[t]
\centering
\includegraphics[width=1\textwidth]{LaTeX/adaptconv.pdf} % Reduce the figure size so that it is slightly narrower than the column. Don't use precise values for figure width.This setup will avoid overfull boxes.
\caption{Network of our third ACM (Adaptive Convolution Module). 
}
\label{adaptconv}
\end{figure*}






\end{document}



